Planck early results XIV: ERCSC validation and extreme radio sources

Planck's all sky surveys at 30-857 GHz provide an unprecedented opportunity to follow the radio spectra of a large sample of extragalactic sources to frequencies 2-20 times higher than allowed by past, large area, ground-based surveys. We combine the results of the Planck Early Release Compact Source Catalog (ERCSC) with quasi-simultaneous ground-based observations, as well as archival data, at frequencies below or overlapping Planck frequency bands, to validate the astrometry and photometry of the ERCSC radio sources and study the spectral features shown in this new frequency window opened by Planck. The ERCSC source positions and flux density scales are found to be consistent with the ground-based observations. We present and discuss the spectral energy distributions (SEDs) of a sample of "extreme" radio sources to illustrate the richness of the ERCSC for the study of extragalactic radio sources. Variability is found to play a role in the unusual spectral features of some of these sources.

==> Proj_Ref_6_2_authors_and_institutes.txt <==
%This author list corresponds to \title{Author list for Proj. Ref. 6.2: Early Release Compact Source Catalogue validation and extreme radio sources}
%Prepared by R. Leonardi (rleonardi@sciops.esa.int), ESAC/ESA, on 17FEB2011
%This version is from 17 Feb 2011 at 12:00 CET
%\subtitle{There are 216 co-authors in this list}
 
Planck Collaboration: P. A. R. Ade, N. Aghanim, E. Angelakis, M. Arnaud, M. Ashdown, J. Aumont, C. Baccigalupi, A. Balbi, A. J. Banday, R. B. Barreiro, J. G. Bartlett, E. Battaner, K. Benabed, A. Beno\^{\i}t, J.-P. Bernard, M. Bersanelli, R. Bhatia, A. Bonaldi, L. Bonavera, J. R. Bond, J. Borrill, F. R. Bouchet, M. Bucher, C. Burigana, P. Cabella, B. Cappellini, J.-F. Cardoso, A. Catalano, L. Cay\'{o}n, A. Challinor, A. Chamballu, R.-R. Chary, X. Chen, L.-Y Chiang, P. R. Christensen, D. L. Clements, S. Colombi, F. Couchot, A. Coulais, B. P. Crill, F. Cuttaia, L. Danese, R. D. Davies, R. J. Davis, P. de Bernardis, G. de Gasperis, A. de Rosa, G. de Zotti, J. Delabrouille, J.-M. Delouis, F.-X. D\'{e}sert, C. Dickinson, S. Donzelli, O. Dor\'{e}, U. D\"{o}rl, M. Douspis, X. Dupac, G. Efstathiou, T. A. En{\ss}lin, F. Finelli, O. Forni, M. Frailis, E. Franceschi, L. Fuhrmann, S. Galeotta, K. Ganga, M. Giard, G. Giardino, Y. Giraud-H\'{e}raud, J. Gonz\'{a}lez-Nuevo, K. M. G\'{o}rski, S. Gratton, A. Gregorio, A. Gruppuso, D. Harrison, S. Henrot-Versill\'{e}, D. Herranz, S. R. Hildebrandt, E. Hivon, M. Hobson, W. A. Holmes, W. Hovest, R. J. Hoyland, K. M. Huffenberger, M. Huynh, A. H. Jaffe, M. Juvela, E. Keih\"{a}nen, R. Keskitalo, T. S. Kisner, R. Kneissl, L. Knox, T. P. Krichbaum, H. Kurki-Suonio, G. Lagache, A. L\"{a}hteenm\"{a}ki, J.-M. Lamarre, A. Lasenby, R. J. Laureijs, N. Lavonen, C. R. Lawrence, S. Leach, J. P. Leahy, R. Leonardi, J. Le\'{o}n-Tavares, M. Linden-V{\o}rnle, M. L\'{o}pez-Caniego, P. M. Lubin, J. F. Mac\'{\i}as-P\'{e}rez, B. Maffei, D. Maino, N. Mandolesi, R. Mann, M. Maris, F. Marleau, E. Mart\'{\i}nez-Gonz\'{a}lez, S. Masi, M. Massardi, S. Matarrese, F. Matthai, P. Mazzotta, P. R. Meinhold, A. Melchiorri, L. Mendes, A. Mennella, M. Mingaliev, M.-A. Miville-Desch\^{e}nes, A. Moneti, L. Montier, G. Morgante, D. Mortlock, D. Munshi, A. Murphy, P. Naselsky, P. Natoli, I. Nestoras, C. B. Netterfield, E. Nieppola, H. U. N{\o}rgaard-Nielsen, F. Noviello, D. Novikov, I. Novikov, S. Osborne, F. Pajot, B. Partridge, F. Pasian, G. Patanchon, T. J. Pearson, O. Perdereau, L. Perotto, F. Perrotta, F. Piacentini, M. Piat, E. Pierpaoli, S. Plaszczynski, P. Platania, E. Pointecouteau, G. Polenta, N. Ponthieu, T. Poutanen, G. Pr\'{e}zeau, P. Procopio, S. Prunet, J.-L. Puget, J. P. Rachen, W. T. Reach, R. Rebolo, M. Reinecke, C. Renault, S. Ricciardi, T. Riller, D. Riquelme, I. Ristorcelli, G. Rocha, C. Rosset, M. Rowan-Robinson, J. A. Rubi\~{n}o-Mart\'{\i}n, B. Rusholme, A. Sajina, M. Sandri, P. Savolainen, D. Scott, M. D. Seiffert, A. Sievers, G. F. Smoot, Y. Sotnikova, J.-L. Starck, F. Stivoli, V. Stolyarov, R. Sudiwala, J.-F. Sygnet, J. Tammi, J. A. Tauber, L. Terenzi, L. Toffolatti, M. Tomasi, M. Tornikoski, J.-P. Torre, M. Tristram, J. Tuovinen, M. T\"{u}rler, M. Turunen, G. Umana, H. Ungerechts, L. Valenziano, J. Varis, P. Vielva, F. Villa, N. Vittorio, L. A. Wade, B. D. Wandelt, A. Wilkinson, D. Yvon, A. Zacchei, J. A. Zensus, A. Zonca
